Universal Constraints on Conformal Operator Dimensions

We continue the study of model-independent constraints on the unitary Conformal Field Theories in 4-Dimensions, initiated in arXiv:0807.0004. Our main result is an improved upper bound on the dimension \Delta of the leading scalar operator appearing in the OPE of two identical scalars of dimension d. In the interval 1<d<1.7 this universal bound takes the form \Delta<2+0.7(d-1)^{1/2}+2.1(d-1)+0.43(d-1)^{3/2}. The proof is based on prime principles of CFT: unitarity, crossing symmetry, OPE, and conformal block decomposition. We also discuss possible applications to particle phenomenology and, via a 2-D analogue, to string theory.

==> Results2D.txt <==
(******************   Results2D.txt  ******************* 

This file contains unrounded datapoints 
corresponding to Table 2 in the paper and the functionals 
used to derive the corresponding bound.




The information follows the format:

Results2D[N] = { datapoint, datapoint, ... }

where N=6,8,12 is the number of derivatives used to derive the bound

datapoint={{d, f_N^{2D}(d)}, functional}

where d and f_N^{2D}(d) have the same meaning as in Table 2, 

functional = { c_{0,0}, c_{0,2}, ..., c_{0,N}, c_{2,0}, c_{2,2},..., c_{2,N-2},...,c_{N,0} }

is the list of functional coefficients in the given lexicographic order and in the normalization of 
Eq. (A.5), (A.7) of the paper, i.e. c_{m_n}=\tilde\lambda_{m,n}

This file can be loaded into Mathematica by typing

<< Results2D.txt

*********************************************************)

Results2D[6] = {{{0.010000000000000009, 0.043501464843750004}, 
      {4.224474542190293, 26.267327457547864, -12.807306680108335, 
       101.8729015043973, -16.662192874744612, 1.2963464384247945, 
       -7.592449112615969, 0.41593263147625614, 1}}, 
     {{0.020000000000000018, 0.09051708984375001}, {136.74815756768314, 
       191.3296819922059, -96.15745079973223, 736.8819447460544, 
       -135.87741888997792, 9.982691171710522, -40.00358887535375, 
       3.9600337688659093, 1}}, {{0.030000000000000027, 0.14158447265625}, 
      {18.64128796208345, 34.920570828207985, -18.054625882383295, 
       140.04001024413387, -24.49051668539549, 1.9262613878281005, 
       -8.772229930666875, 0.6141119144326916, 1}}, 
     {{0.040000000000000036, 0.19658935546875006}, {96.16815439989298, 
       109.35307333595271, -57.48723605129151, 438.21643999905916, 
       -81.85064112478345, 6.2271253972087734, -22.353972001581777, 
       2.2583169949857735, 1}}, {{0.050000000000000044, 0.2577099609374999}, 
      {190.54610874105924, 193.80768453611142, -103.75798388224159, 
       791.9196391255462, -149.598843006358, 11.387632927899489, 
       -39.21133894166875, 4.235083404627092, 1}}, 
     {{0.06000000000000005, 0.32563476562500004}, {32.02737727995355, 
       66.2928598967356, -22.790636737571404, 228.85229670455345, 
       -36.12436792374999, 1.3547854137363986, -22.055416643607167, 
       2.0920492837070737, 1}}, {{0.07000000000000006, 0.4055537109375}, 
      {-2.156728950690084, 24.14855297463872, -2.177170747578133, 
       59.98298163373225, -5.482836950425219, -0.623599557608644, 
       -10.14997690808753, 0.8537739785599292, 1}}, 
     {{0.07999999999999996, 0.49967578125}, {3.0642364087883864, 
       25.702611084818543, -2.1922461832399294, 65.70485560700425, 
       -6.141865262990205, -0.6500639366402432, -10.133737751445366, 
       0.9206133843553764, 1}}, {{0.085, 0.5538867187500001}, 
      {13.150785183256323, 31.40821290157166, -2.9495607292387938, 
       85.13656140267074, -8.635880869975924, -0.6932247571824284, 
       -10.925223205045642, 1.1381439750712201, 1}}, 
     {{0.09, 0.6137988281250001}, {29.77921602941825, 37.59182079875772, 
       -4.692407712596441, 110.10698480877632, -12.360100302137687, 
       -0.547609541975806, -12.303226856042285, 1.34468784572314, 1}}, 
     {{0.095, 0.6777421875}, {46.74005077312345, 42.731068203485734, 
       -5.361689732902631, 133.84071143446815, -15.197518526694271, 
       -0.5610641409873748, -12.357229549148569, 1.56323925653178, 1}}, 
     {{0.09999999999999998, 0.74654296875}, {105.08765185934853, 
       61.346283373205246, -10.342731087373721, 215.25958293317026, 
       -27.098283892554097, -0.11450129255148328, -14.289621142132631, 
       2.1386396980947193, 1}}, {{0.105, 0.8217421874999999}, 
      {223.40862782913572, 102.93635132143595, -15.618608931268193, 
       402.3193897922508, -49.539580177181286, 0.03952168528905447, 
       -10.00469878096793, 3.222867797251689, 1}}, {{0.11, 0.8980078125}, 
      {272.7977119221397, 143.20387956965791, -3.2767188318089553, 
       502.4170132837655, -48.69470606081686, -2.6674658177757773, 
       1.4315538993477666, 3.6701842079404634, 1}}, 
     {{0.115, 0.9559687499999999}, {468.13093098914, 202.14866809012162, 
       -5.194793479385511, 809.7489082866352, -79.00877306133066, 
       -2.9906042931042904, 21.38292873652674, 4.625463144267265, 1}}, 
     {{0.12, 0.98475}, {843.9142639312726, 223.72391448468366, 
       -17.358462565130488, 1290.4306865781864, -141.02972323509363, 
       2.464681970888611, 117.30888718933919, 0.9593171255930143, 1}}, 
     {{0.125, 1.00304296875}, {571.7026232634894, 126.40665606789936, 
       -12.38067253575325, 779.3550425749361, -87.0794927278366, 
       2.2341118474978536, 73.99307383922041, 0.12106913810785637, 1}}, 
     {{0.13, 1.0200585937500002}, {370.1066917786518, 78.4873213168252, 
       -6.17599139577958, 487.1460203594195, -51.93274577009404, 
       0.9043525442623063, 43.10270061796238, 0.36029956130074975, 1}}, 
     {{0.135, 1.03698046875}, {908.9788512849225, 142.9491630098346, 
       -18.91928497346109, 1156.7790805861123, -128.06329727053176, 
       4.339734856272847, 107.38845502699331, 0., 1}}}
 
Results2D[8] = {{{0.01, 0.043501464843750004}, {-73.55598637428818, 
       -15.365185175289678, -1.3676946942902295, 4.693532351203468, 0., 
       12.015515091566039, 3.055515520508906, -1.1422551066538529, 
       1.7298211667653933, -4.0045850739540745, 0.5685549330520488, 
       10.581005784486958, -0.52617128202216, 1}}, 
     {{0.02, 0.08953417968749999}, {-21.470148786527485, -3.3988587933696004, 
       3.1218330286052334, 1.7106027808411632, -17.505902284246964, 
       7.502168495442417, -0.05814319553646735, -0.4974044358575207, 
       -1.116007876996839, -0.8658712026336236, 0.3104662654297957, 
       3.616258988851625, -0.3803888825093253, 1}}, 
     {{0.03, 0.1395849609375}, {-22.092000163199042, -3.3242922349209576, 
       3.1828852271654235, 1.7195658103203628, -17.260323788165156, 
       7.569428429812162, -0.07734096698072328, -0.4993092399061741, 
       -1.2713438003022355, -0.8517444188666607, 0.31123097879863515, 
       3.602339478075708, -0.3808371764559799, 1}}, 
     {{0.04, 0.19456787109375}, {-22.769691847011032, -2.5429881473606017, 
       2.892422716463354, 2.142600478694221, -12.584739505216596, 
       7.131969750614221, 0.17285115645523771, -0.5775125970044321, 
       -1.028616603244412, -1.0108229982711958, 0.3372193860765885, 
       3.7925549618369923, -0.3922831548461723, 1}}, 
     {{0.05, 0.2555712890625}, {-23.0372037593191, -2.40944496930137, 
       3.0324338593550246, 1.9873636891106612, -13.266122619301873, 
       7.298211100582752, 0.056681553486425715, -0.5500839015056185, 
       -1.3339181089423016, -0.9398513832769939, 0.32877890206442234, 
       3.756150391799648, -0.3891313688964465, 1}}, 
     {{0.06, 0.3246181640624999}, {-24.071255206268667, -0.4289146477668142, 
       2.558701485434183, 2.58258239638344, -3.8341599543744294, 
       6.2867667910964276, 0.37061644285665235, -0.6547874129358385, 
       -1.525916768577931, -1.065900836237888, 0.36053723718950503, 
       3.8069426097929964, -0.40045545092456686, 1}}, 
     {{0.07, 0.4046044921875}, {-28.2148481741301, 0.8974051096176642, 
       3.1713931101120987, 2.973453071666564, -1.2302395650355615, 
       7.100950476542271, 0.3774149164226085, -0.7316029172399182, 
       -2.187362282274161, -1.1754201767795616, 0.3919057463199575, 
       4.167931057474355, -0.4211293714734931, 1}}, 
     {{0.075, 0.44961035156249995}, {-27.058288961373375, 2.023297493808962, 
       2.7712988657064046, 3.2129933379465547, 4.77886674884141, 
       6.382607262643149, 0.5637455768834378, -0.7556676585424668, 
       -1.9914082252143517, -1.217386531819159, 0.3908419834413978, 
       4.216863143828625, -0.41404804854780153, 1}}, 
     {{0.08, 0.498544921875}, {-24.282077210485465, 7.441779704917281, 
       2.4218313104451563, 2.64505298360737, 15.92762935157313, 
       4.954679732799786, 0.10501483632240131, -0.6389324647807119, 
       -4.604975394296357, -0.7264541780707066, 0.3483398162984205, 
       3.726781092282938, -0.39323058822003826, 1}}, 
     {{0.085, 0.5525859375}, {-23.288425008604648, 13.954227203345141, 
       1.9331066054200488, 3.395979290450189, 35.63560760427199, 
       3.6496200658236417, 0.31391915483084837, -0.7616047877539833, 
       -6.098880866477898, -0.7948353406360522, 0.3889122267561908, 
       4.0711231721255885, -0.4144696106907917, 1}}, 
     {{0.09, 0.611701171875}, {-14.802623503136898, 18.95885410913727, 
       0.9472353182418326, 3.236203597263951, 49.20350537817026, 
       1.4602426776412327, 0.22818538374446382, -0.691152955318608, 
       -7.344990241174971, -0.4813742696005259, 0.3506519605545513, 
       3.646768369422614, -0.3880881678032183, 1}}, 
     {{0.095, 0.6675703125000001}, {-13.944849954309845, 19.94408355420351, 
       1.4834568471281602, 3.008451117919748, 50.481833951700416, 
       2.0728499617405745, 0., -0.6509329748119066, -8.043394332524354, 
       -0.3897237068383451, 0.3385105952517549, 3.7353080884127787, 
       -0.3833989756026066, 1}}, {{0.105, 0.7815234375}, 
      {-3.754605721226067, 22.885963050442097, 0.2932721955262373, 
       3.19182341597998, 63.81844823932915, -0.08313347470271837, 
       0.22107775538372743, -0.6439415643223395, -8.209735214562752, 
       -0.2987850450107159, 0.32015250579293647, 3.6217791848906224, 
       -0.36492318275659485, 1}}, {{0.1, 0.72365625}, 
      {4.2895441506044785, 27.082798135876505, 0., 3.280958627079942, 
       78.95932856994297, -1.4750902254161127, 0.1881059816069409, 
       -0.6398029705482795, -9.467032043636982, -0.13428895621033005, 
       0.31137325458873816, 3.476667854873495, -0.35650268158135606, 1}}, 
     {{0.11, 0.8428769531249999}, {15.64194744622328, 34.162766139100476, 0., 
       2.5329817197181734, 88.51443999381229, -2.0476009543344973, 
       -0.49696192507834536, -0.4973341715379485, -12.200266402462022, 
       0.3186793945599961, 0.2701408764295061, 3.2976929749319663, 
       -0.34404451494670374, 1}}, {{0.115, 0.9055019531250001}, 
      {22.47089213505289, 34.58258443679532, 0., 1.7115798131511077, 
       90.85900100381532, -2.808715627402901, -0.8810936728716422, 
       -0.338230703064658, -13.048183801570643, 0.6922792414941992, 
       0.20819627466758395, 2.8266884058033717, -0.3075459260798265, 1}}, 
     {{0.12, 0.9658125}, {52.473493545262635, 43.33428827171878, 
       -2.5037443374639023, 2.1349690181135426, 130.17012585779622, 
       -7.889708483751361, -0.5816794126876934, -0.3676646079125856, 
       -15.063540230884044, 0.9460799626933036, 0.2051444108447739, 
       2.640592016428812, -0.30067166304136894, 1}}, 
     {{0.125, 1.00304296875}, {51.98604954572634, 40.99611799469927, 
       -1.170678092848331, 1.3080898911643324, 122.18962106271712, 
       -6.310850135526321, -1.071642464555021, -0.24046616020857012, 
       -15.464226488759452, 1.1157688285902703, 0.16640297444760882, 
       2.602029677284665, -0.28246571475185756, 1}}, 
     {{0.13, 1.0200585937500002}, {72.4276908782346, 45.463775201089895, 
       -1.8091204778282746, 0.728479278076293, 146.28099693119427, 
       -9.469030399930334, -1.3575458693040765, -0.114200418920409, 
       -17.34404772542617, 1.5781654056705188, 0.1146253482643962, 
       1.9807996941670343, -0.2515574770031684, 1}}}
 
Results2D[12] = {{{0.01, 0.042541259765625006}, {-217.86516289084625, 
       84.49764551840828, 48.34313557323877, -4.132343719166781, 
       -2.832649854757579, 0.15934227703676004, -166.0567771109616, 
       113.84368129771026, -33.28812523220647, -3.8350326297168196, 
       1.4432867919569057, -0.036480509627051745, -48.91003494643755, 
       -2.2269164568715247, 7.925761899483829, -0.6981735715918318, 
       -0.013690298356867275, 71.6745530978968, -12.696832297157803, 
       0.07009074610998668, 0.033088156918683914, 20.335787013054617, 
       1.4881993808771428, -0.044709294900724755, -10.109759382892687, 
       0.0011141340186921079, 1}}, {{0.02, 0.08752368164062499}, 
      {-241.90762057904163, 206.12030936288397, 47.6375215165179, 
       -20.305946112885575, -22.329138859996558, 5.652149128397134, 
       -140.0840199353522, 144.0968770653181, -65.48079621793279, 
       -5.538694156494971, 6.576320155411141, -0.6327551084687082, 
       -108.37803673800417, 2.3139294879695385, 14.174762802140714, 
       -2.664186253169412, 0.056176677169091575, 104.4864100818804, 
       -20.26608766832616, 0.9399465279930654, 0.06587708580682107, 
       25.13382388904134, 1.4615164580847677, -0.12489134365034606, 
       -12.119561708477532, 0.13409525574832085, 1}}, 
     {{0.03, 0.1356201171875}, {-181.21022224183565, 101.36476114403547, 
       47.796667042632684, -2.525482231013231, -17.501282341342957, 
       3.8221805423056217, -112.03663906143119, 108.1385232282847, 
       -34.60815221610639, -8.064870731127124, 4.115535197802141, 
       -0.33099226243890906, -31.28567162386744, -11.0303092402051, 
       10.264326869429231, -1.2217803670135743, 0., 66.85253382402081, 
       -11.158204496024126, 0., 0.05068428828519349, 8.336671041908437, 
       1.6983111267003963, -0.05981994773578602, -8.437193130911252, 
       -0.003281822090225389, 1}}, {{0.04, 0.1865234375}, 
      {-143.9982149503333, 91.15602048529287, 36.79151264208401, 
       -3.9050250551434993, -15.743623262265135, 3.6742100525698005, 
       -81.6321231837281, 88.31208379565398, -30.667892539330666, 
       -6.5913973759490645, 3.748213759621846, -0.3284804963469386, 
       -26.96646338492494, -9.103112921983291, 8.914484554873274, 
       -1.1212321969064079, 0.006559224695635618, 56.698179479950234, 
       -9.662490554820284, 0., 0.043795297499327146, 6.106495086358462, 
       1.570997410579875, -0.05247136209476719, -7.732177279016734, 
       -0.011660058511939766, 1}}, {{0.05, 0.2406005859375}, 
      {-108.69706389630353, 69.53419163645931, 27.496824035080987, 
       -4.985052752271926, -8.996857210483155, 2.180174298963823, 
       -55.291974010641, 66.17783828196158, -23.16054853807944, 
       -4.255596238510739, 2.3156751455607676, -0.1871736807225424, 
       -18.19524550903394, -7.351471787336857, 6.483522564361955, 
       -0.6703469542163246, -0.00527385163457113, 41.57906434187331, 
       -6.993984960996893, -0.14136025226697552, 0.033908936865314064, 
       3.4418797034850086, 1.432789297290602, -0.03352220437058767, 
       -6.591176120959295, -0.04103820958605087, 1}}, 
     {{0.06, 0.2998046875}, {-117.5547494451276, 141.51064033857625, 0., 
       -23.802056676901458, -18.97531123432588, 7.529021331644915, 
       -29.614287879585024, 70.68800958771493, -47.28093155946022, 
       -1.449807932331619, 5.972581037748531, -0.9581527669137729, 
       -71.65952935419547, 3.073577231343133, 9.84811499881362, 
       -2.3899386494326427, 0.17584681498900556, 65.58745869078257, 
       -13.29857960228243, 0.8420598447515258, -0.01570727223158022, 
       10.963110253797792, 0.9695199244375725, -0.0341930246829967, 
       -7.554109577000008, 0., 1}}, {{0.07, 0.3675849609375}, 
      {-302.2950687441512, 379.75930255828814, 24.12459029730299, 
       -50.23080649319612, -37.983072346696275, 13.146889222504019, 
       -34.26088599483793, 173.1274336600904, -107.59509097548693, 
       -3.8614819040086985, 11.533023280776455, -1.5510898836276894, 
       -194.41132911433436, 9.475220217667074, 20.232263026187617, 
       -4.545642019104476, 0.2356570999595713, 147.40910485858524, 
       -27.18150477527652, 1.6519244811559488, 0.026095789902008833, 
       23.261831177762755, 1.5046200447212559, -0.12216640055731852, 
       -12.259050053004344, 0.13877327086583074, 1}}, 
     {{0.08, 0.44550292968750005}, {-190.08767788856923, 393.29980936306515, 
       -37.374032672595845, -62.92874497516168, -19.66753434694232, 
       10.576651772577542, 154.2802798952334, 99.7764248092089, 
       -97.73083367885765, 5.009418912429905, 8.240119765935669, 
       -1.3278997420543504, -198.29383099892684, 17.309875152488203, 
       14.339334603710642, -3.545056147959122, 0.22435607256575124, 
       114.66961336728845, -20.43991006820056, 1.2413886764132116, 0., 
       11.933715957072938, 1.3193703887049901, -0.07200208712707286, 
       -8.907241623140294, 0.05097471801532902, 1}}, 
     {{0.075, 0.405517578125}, {-228.23247789095936, 951.3111594073533, 
       -183.85320619621797, -128.93258699306213, -21.188136708524343, 
       17.41246170195029, 732.6271378873049, 90.79282986278788, 
       -193.6322671291342, 21.338300724077705, 12.494453744040012, 
       -2.186840945848055, -499.9793754630356, 61.853359113541366, 
       20.94920141754172, -5.967444468072783, 0.37348189771674395, 
       209.5110574272841, -35.69432555574333, 2.3811533004237515, 0., 
       20.178737624744063, 1.5818048703915137, -0.12940102549611177, 
       -11.858714486262986, 0.1537488527186505, 1}}, 
     {{0.08, 0.445556640625}, {-67.12898097536227, 744.2649268777207, 
       -183.84339684696135, -89.31972728171068, -3.995066491773613, 
       9.772262776414946, 699.1256239592975, 36.647394548411626, 
       -136.83220590123062, 19.104458923803573, 6.7861103197332415, 
       -1.272248060002947, -358.93657325124406, 42.615230359216284, 
       13.302044289822014, -3.6048252945687436, 0.2116932370078169, 
       146.87342069677786, -22.809682712492897, 1.2723151469430094, 
       0.013465835477474581, 6.1259096622749025, 1.5373634594210062, 
       -0.08568992289415969, -8.212914123220903, 0.059718523209173445, 1}}, 
     {{0.085, 0.49072265625}, {103.85651051212659, 1144.5393356505517, 
       -368.8215993264041, -120.61357374306705, 8.497658075903692, 
       11.460082092480636, 1298.1834088526823, -22.307811271201984, 
       -192.4245357432949, 35.42315016113202, 7.184661151092837, 
       -1.6212237035801733, -554.3674582938935, 72.90074672876989, 
       15.151978540521016, -4.687859728312513, 0.2946343182379153, 
       200.48966356835243, -30.153539336118545, 1.8336919345861074, 
       0.0072467245781654725, 7.721187859740725, 1.6826840466392181, 
       -0.1102203588480709, -9.243643454468046, 0.10499186342702164, 1}}, 
     {{0.09, 0.5407792968749999}, {625.5600701079743, 1224.5307380402612, 
       -590.8687708674033, -72.77109343349852, 19.765876797891487, 
       8.70384671872779, 2036.1717649079326, -246.70237670088756, 
       -161.391733349304, 45.64803741677206, 3.4052068845488743, 
       -1.3444029316651935, -632.8622686413751, 102.15262476697448, 
       6.96867626834842, -3.774801896179238, 0.2877079629961797, 
       174.86941241707052, -26.12170044126532, 1.7740434417247868, 
       -0.0206071112413152, 4.697200596069021, 1.2818780124730513, 
       -0.07445872740442197, -7.336260988218605, 0.061895902576989084, 1}}, 
     {{0.095, 0.5947265625}, {918.4404824818305, 1115.4877054562564, 
       -648.2584589641707, -36.19643751888441, 21.221483876849437, 
       7.271950769458192, 2267.3136075743896, -329.5804088157944, 
       -127.22129530051534, 44.298788868074105, 1.6624149064058231, 
       -1.122697918088295, -598.1839926863178, 100.08989596737379, 
       3.0987189453102784, -2.966250796888542, 0.25297251613674, 
       151.19717128268397, -20.999500462405255, 1.4693939428887064, 
       -0.028432571870626967, 0., 1.0652272628489403, -0.04819085944330732, 
       -5.415239455480537, 0.018342170816529137, 1}}}


==> Results4D.txt <==
(**************    Results4D.txt       ***************** 

This file contains unrounded datapoints 
corresponding to Table 1 in the paper and the functionals 
used to derive the corresponding bound.




The information follows the format:

Results[N] = { datapoint, datapoint, ... }

where N=6...18 is the number of derivatives used to derive the bound

datapoint={{d-1, f_N(d)-2}, functional}

where d and f_N(d) have the same meaning as in Table 1, 

functional = { c_{0,0}, c_{0,2}, ..., c_{0,N}, c_{2,0}, c_{2,2},..., c_{2,N-2},...,c_{N,0} }

is the list of functional coefficients in the given lexicographic order and in the normalization of 
Eq. (A.5), (A.7) of the paper, i.e. c_{m_n}=\tilde\lambda_{m,n}

This file can be loaded into Mathematica by typing

<< Results4D.txt

*********************************************************)


Results[6] = {{{0.010000000000000009, 0.20452002011598502}, 
      {4.224474542190293, 26.267327457547864, -12.807306680108335, 
       101.8729015043973, -16.662192874744612, 1.2963464384247945, 
       -7.592449112615969, 0.41593263147625614, 1}}, 
     {{0.020000000000000018, 0.30554723893004865}, {136.74815756768314, 
       191.3296819922059, -96.15745079973223, 736.8819447460544, 
       -135.87741888997792, 9.982691171710522, -40.00358887535375, 
       3.9600337688659093, 1}}, {{0.030000000000000027, 0.3895442079333546}, 
      {18.64128796208345, 34.920570828207985, -18.054625882383295, 
       140.04001024413387, -24.49051668539549, 1.9262613878281005, 
       -8.772229930666875, 0.6141119144326916, 1}}, 
     {{0.040000000000000036, 0.4646076803837013}, {96.16815439989298, 
       109.35307333595271, -57.48723605129151, 438.21643999905916, 
       -81.85064112478345, 6.2271253972087734, -22.353972001581777, 
       2.2583169949857735, 1}}, {{0.050000000000000044, 0.5357817587909628}, 
      {190.54610874105924, 193.80768453611142, -103.75798388224159, 
       791.9196391255462, -149.598843006358, 11.387632927899489, 
       -39.21133894166875, 4.235083404627092, 1}}, 
     {{0.07000000000000006, 0.6687743610732625}, {32.02737727995355, 
       66.2928598967356, -22.790636737571404, 228.85229670455345, 
       -36.12436792374999, 1.3547854137363986, -22.055416643607167, 
       2.0920492837070737, 1}}, {{0.10000000000000009, 0.8479851775658538}, 
      {-2.156728950690084, 24.14855297463872, -2.177170747578133, 
       59.98298163373225, -5.482836950425219, -0.623599557608644, 
       -10.14997690808753, 0.8537739785599292, 1}}, 
     {{0.15000000000000013, 1.1059961114911148}, {3.0642364087883864, 
       25.702611084818543, -2.1922461832399294, 65.70485560700425, 
       -6.141865262990205, -0.6500639366402432, -10.133737751445366, 
       0.9206133843553764, 1}}, {{0.19999999999999996, 1.3535297709098444}, 
      {13.150785183256323, 31.40821290157166, -2.9495607292387938, 
       85.13656140267074, -8.635880869975924, -0.6932247571824284, 
       -10.925223205045642, 1.1381439750712201, 1}}, 
     {{0.25, 1.5974775375593468}, {29.77921602941825, 37.59182079875772, 
       -4.692407712596441, 110.10698480877632, -12.360100302137687, 
       -0.547609541975806, -12.303226856042285, 1.34468784572314, 1}}, 
     {{0.30000000000000004, 1.8409083655000327}, {46.74005077312345, 
       42.731068203485734, -5.361689732902631, 133.84071143446815, 
       -15.197518526694271, -0.5610641409873748, -12.357229549148569, 
       1.56323925653178, 1}}, {{0.3500000000000001, 2.0848850289301017}, 
      {105.08765185934853, 61.346283373205246, -10.342731087373721, 
       215.25958293317026, -27.098283892554097, -0.11450129255148328, 
       -14.289621142132631, 2.1386396980947193, 1}}, 
     {{0.40000000000000013, 2.3293777348775397}, {223.40862782913572, 
       102.93635132143595, -15.618608931268193, 402.3193897922508, 
       -49.539580177181286, 0.03952168528905447, -10.00469878096793, 
       3.222867797251689, 1}}, {{0.44999999999999996, 2.5610669146029323}, 
      {272.7977119221397, 143.20387956965791, -3.2767188318089553, 
       502.4170132837655, -48.69470606081686, -2.6674658177757773, 
       1.4315538993477666, 3.6701842079404634, 1}}, 
     {{0.5, 2.7846914149894713}, {468.13093098914, 202.14866809012162, 
       -5.194793479385511, 809.7489082866352, -79.00877306133066, 
       -2.9906042931042904, 21.38292873652674, 4.625463144267265, 1}}, 
     {{0.55, 2.9935283058167697}, {843.9142639312726, 223.72391448468366, 
       -17.358462565130488, 1290.4306865781864, -141.02972323509363, 
       2.464681970888611, 117.30888718933919, 0.9593171255930143, 1}}, 
     {{0.6000000000000001, 3.2127037259363735}, {571.7026232634894, 
       126.40665606789936, -12.38067253575325, 779.3550425749361, 
       -87.0794927278366, 2.2341118474978536, 73.99307383922041, 
       0.12106913810785637, 1}}, {{0.6500000000000001, 3.4410316394828886}, 
      {370.1066917786518, 78.4873213168252, -6.17599139577958, 
       487.1460203594195, -51.93274577009404, 0.9043525442623063, 
       43.10270061796238, 0.36029956130074975, 1}}, 
     {{0.7, 3.6379148105092103}, {908.9788512849225, 142.9491630098346, 
       -18.91928497346109, 1156.7790805861123, -128.06329727053176, 
       4.339734856272847, 107.38845502699331, 0., 1}}}
 
Results[8] = {{{0.010000000000000009, 0.20251899352079444}, 
      {-73.55598637428818, -15.365185175289678, -1.3676946942902295, 
       4.693532351203468, 0., 12.015515091566039, 3.055515520508906, 
       -1.1422551066538529, 1.7298211667653933, -4.0045850739540745, 
       0.5685549330520488, 10.581005784486958, -0.52617128202216, 1}}, 
     {{0.020000000000000018, 0.29556503472917967}, {-21.470148786527485, 
       -3.3988587933696004, 3.1218330286052334, 1.7106027808411632, 
       -17.505902284246964, 7.502168495442417, -0.05814319553646735, 
       -0.4974044358575207, -1.116007876996839, -0.8658712026336236, 
       0.3104662654297957, 3.616258988851625, -0.3803888825093253, 1}}, 
     {{0.030000000000000027, 0.36762228712787304}, {-22.092000163199042, 
       -3.3242922349209576, 3.1828852271654235, 1.7195658103203628, 
       -17.260323788165156, 7.569428429812162, -0.07734096698072328, 
       -0.4993092399061741, -1.2713438003022355, -0.8517444188666607, 
       0.31123097879863515, 3.602339478075708, -0.3808371764559799, 1}}, 
     {{0.040000000000000036, 0.4315136811003065}, {-22.769691847011032, 
       -2.5429881473606017, 2.892422716463354, 2.142600478694221, 
       -12.584739505216596, 7.131969750614221, 0.17285115645523771, 
       -0.5775125970044321, -1.028616603244412, -1.0108229982711958, 
       0.3372193860765885, 3.7925549618369923, -0.3922831548461723, 1}}, 
     {{0.050000000000000044, 0.48782940745533143}, {-23.0372037593191, 
       -2.40944496930137, 3.0324338593550246, 1.9873636891106612, 
       -13.266122619301873, 7.298211100582752, 0.056681553486425715, 
       -0.5500839015056185, -1.3339181089423016, -0.9398513832769939, 
       0.32877890206442234, 3.756150391799648, -0.3891313688964465, 1}}, 
     {{0.07000000000000006, 0.5980040737714178}, {-24.071255206268667, 
       -0.4289146477668142, 2.558701485434183, 2.58258239638344, 
       -3.8341599543744294, 6.2867667910964276, 0.37061644285665235, 
       -0.6547874129358385, -1.525916768577931, -1.065900836237888, 
       0.36053723718950503, 3.8069426097929964, -0.40045545092456686, 1}}, 
     {{0.10000000000000009, 0.7347906167401856}, {-28.2148481741301, 
       0.8974051096176642, 3.1713931101120987, 2.973453071666564, 
       -1.2302395650355615, 7.100950476542271, 0.3774149164226085, 
       -0.7316029172399182, -2.187362282274161, -1.1754201767795616, 
       0.3919057463199575, 4.167931057474355, -0.4211293714734931, 1}}, 
     {{0.15000000000000013, 0.9569926257409083}, {-27.058288961373375, 
       2.023297493808962, 2.7712988657064046, 3.2129933379465547, 
       4.77886674884141, 6.382607262643149, 0.5637455768834378, 
       -0.7556676585424668, -1.9914082252143517, -1.217386531819159, 
       0.3908419834413978, 4.216863143828625, -0.41404804854780153, 1}}, 
     {{0.19999999999999996, 1.162675492029526}, {-24.282077210485465, 
       7.441779704917281, 2.4218313104451563, 2.64505298360737, 
       15.92762935157313, 4.954679732799786, 0.10501483632240131, 
       -0.6389324647807119, -4.604975394296357, -0.7264541780707066, 
       0.3483398162984205, 3.726781092282938, -0.39323058822003826, 1}}, 
     {{0.25, 1.3615713482833676}, {-23.288425008604648, 13.954227203345141, 
       1.9331066054200488, 3.395979290450189, 35.63560760427199, 
       3.6496200658236417, 0.31391915483084837, -0.7616047877539833, 
       -6.098880866477898, -0.7948353406360522, 0.3889122267561908, 
       4.0711231721255885, -0.4144696106907917, 1}}, 
     {{0.30000000000000004, 1.5599811398895418}, {-14.802623503136898, 
       18.95885410913727, 0.9472353182418326, 3.236203597263951, 
       49.20350537817026, 1.4602426776412327, 0.22818538374446382, 
       -0.691152955318608, -7.344990241174971, -0.4813742696005259, 
       0.3506519605545513, 3.646768369422614, -0.3880881678032183, 1}}, 
     {{0.3500000000000001, 1.7586155626935371}, {-13.944849954309845, 
       19.94408355420351, 1.4834568471281602, 3.008451117919748, 
       50.481833951700416, 2.0728499617405745, 0., -0.6509329748119066, 
       -8.043394332524354, -0.3897237068383451, 0.3385105952517549, 
       3.7353080884127787, -0.3833989756026066, 1}}, 
     {{0.40000000000000013, 1.9570558109568459}, {-3.754605721226067, 
       22.885963050442097, 0.2932721955262373, 3.19182341597998, 
       63.81844823932915, -0.08313347470271837, 0.22107775538372743, 
       -0.6439415643223395, -8.209735214562752, -0.2987850450107159, 
       0.32015250579293647, 3.6217791848906224, -0.36492318275659485, 1}}, 
     {{0.44999999999999996, 2.159172467147336}, {4.2895441506044785, 
       27.082798135876505, 0., 3.280958627079942, 78.95932856994297, 
       -1.4750902254161127, 0.1881059816069409, -0.6398029705482795, 
       -9.467032043636982, -0.13428895621033005, 0.31137325458873816, 
       3.476667854873495, -0.35650268158135606, 1}}, 
     {{0.5, 2.364866245768926}, {15.64194744622328, 34.162766139100476, 0., 
       2.5329817197181734, 88.51443999381229, -2.0476009543344973, 
       -0.49696192507834536, -0.4973341715379485, -12.200266402462022, 
       0.3186793945599961, 0.2701408764295061, 3.2976929749319663, 
       -0.34404451494670374, 1}}, {{0.55, 2.5707476352656373}, 
      {22.47089213505289, 34.58258443679532, 0., 1.7115798131511077, 
       90.85900100381532, -2.808715627402901, -0.8810936728716422, 
       -0.338230703064658, -13.048183801570643, 0.6922792414941992, 
       0.20819627466758395, 2.8266884058033717, -0.3075459260798265, 1}}, 
     {{0.6000000000000001, 2.779673774054209}, {52.473493545262635, 
       43.33428827171878, -2.5037443374639023, 2.1349690181135426, 
       130.17012585779622, -7.889708483751361, -0.5816794126876934, 
       -0.3676646079125856, -15.063540230884044, 0.9460799626933036, 
       0.2051444108447739, 2.640592016428812, -0.30067166304136894, 1}}, 
     {{0.6500000000000001, 2.995144673049846}, {51.98604954572634, 
       40.99611799469927, -1.170678092848331, 1.3080898911643324, 
       122.18962106271712, -6.310850135526321, -1.071642464555021, 
       -0.24046616020857012, -15.464226488759452, 1.1157688285902703, 
       0.16640297444760882, 2.602029677284665, -0.28246571475185756, 1}}, 
     {{0.7, 3.2095577745023247}, {72.4276908782346, 45.463775201089895, 
       -1.8091204778282746, 0.728479278076293, 146.28099693119427, 
       -9.469030399930334, -1.3575458693040765, -0.114200418920409, 
       -17.34404772542617, 1.5781654056705188, 0.1146253482643962, 
       1.9807996941670343, -0.2515574770031684, 1}}}
 
Results[10] = {{{0.010000000000000009, 0.13852560511801493}, 
      {-144.69449964304556, 73.29732074524911, 22.061367699735325, 
       -1.1452072548010923, -2.0920661546056816, -69.99774079956914, 
       50.803494136439454, -17.812820729233188, -1.07123849133848, 
       0.6725756588523594, -78.9574384339448, 6.823381116102579, 
       2.3407755826662737, -0.37534377100769933, 28.1579061395798, 
       -4.412331494791299, 0.30892360129806185, 10.522420884955203, 
       -0.37370382673902885, 1}}, {{0.020000000000000018, 
       0.20859828863216784}, {-141.078095467222, 98.8316577979632, 
       15.632982589007394, -5.713591258408299, -0.7919057583436624, 
       -31.502831028597438, 43.31394878460949, -21.372108768381914, 
       0.48872919498844314, 0.5240900264971783, -98.25558452981679, 
       11.134706241891664, 1.877572187670553, -0.3631717431566414, 
       27.971998527617227, -4.51964450029858, 0.3193124468055426, 
       10.64891072097098, -0.37708991653136426, 1}}, 
     {{0.030000000000000027, 0.26364316226038353}, {-650.3841011295785, 
       316.48263134284707, 106.10914416703609, 0., -8.774404088701557, 
       -269.06261510537774, 236.2416771536094, -75.50882992612095, 
       -6.648374022500501, 2.6114430589230455, -302.170269476375, 
       19.639852594034913, 11.3637518419063, -1.3433443291930414, 
       135.89205230924094, -19.40834476608814, 0.946223978393809, 
       38.69023462435536, -0.7546304171134123, 1}}, 
     {{0.040000000000000036, 0.3165284051510539}, {-870.6590843592845, 
       501.84358054079826, 115.97712923888363, -11.853240221167296, 
       -7.52827372752805, -230.903875537983, 294.4324581451428, 
       -111.63271994047768, -4.065532099894262, 2.9413341260835706, 
       -460.5239875198773, 38.37929853326731, 13.874770291532036, 
       -1.7148171371113234, 188.36130090762362, -26.42396816578147, 
       1.2420797887769686, 49.11348823741448, -0.8758399663976761, 1}}, 
     {{0.050000000000000044, 0.36652555094399636}, {-1041.113002602013, 
       627.6705311634424, 130.7047349393533, -17.909263509459343, 
       -7.666802926780067, -225.04290698939337, 347.50357175825485, 
       -136.45357456534526, -3.6459628250275236, 3.374249652167538, 
       -559.6366186668487, 47.21224694442211, 16.346773536885053, 
       -2.0173358455976484, 228.91658655077336, -31.424445786686874, 
       1.4469352848653363, 55.651463026119494, -0.9488357929343182, 1}}, 
     {{0.07000000000000006, 0.4575732548346379}, {-1337.3062813897943, 
       971.2671967145554, 115.54386938064033, -45.32183208433059, 
       -0.16215441042934, 0., 394.5486243303524, -193.6109799316527, 
       5.041975692588444, 2.969087633449657, -840.8180948291522, 
       87.09247887804939, 17.785931578979483, -2.3350007919432825, 
       298.06800930693197, -40.92645338021927, 1.8015758629664316, 
       71.29374750466533, -1.0728164902205233, 1}}, 
     {{0.10000000000000009, 0.5846667718545894}, {-665.114484604063, 
       725.1672639343933, 0., -44.81882376606484, 5.695883237777171, 
       344.1124899037459, 145.60313337774494, -124.98445536535651, 
       11.409181247199015, 1.0602987122403595, -588.8429816780664, 
       75.85145472977104, 7.1233184842734705, -1.3383224600620496, 
       162.26763026374715, -23.401186287428136, 1.1563435117349103, 
       40.150653401614115, -0.7516123235565032, 1}}, 
     {{0.15000000000000013, 0.7789298168659158}, {-1190.0857447211931, 
       1993.3192722176998, -198.4385017088035, -121.17470803444552, 
       28.050736360786097, 1746.4432249544477, 104.54607293760094, 
       -292.2448630524366, 42.98225487799366, 0.04407111098751615, 
       -1508.465237420913, 218.50620838717614, 8.67738169639451, 
       -2.5170406451005474, 353.5164996557019, -51.0250407652398, 
       2.4319377330824756, 79.79475804173686, -1.2475617651948736, 1}}, 
     {{0.19999999999999996, 0.9635091083470879}, {-1586.9012617236804, 
       3493.3024235508974, -497.99366991011203, -208.43666908224824, 
       62.10947534908007, 3650.12015901276, 0., -469.0891490860288, 
       81.24418843981552, -2.1213308431994777, -2493.9840384431727, 
       369.77292380110276, 8.870754676636091, -3.4750154090644534, 
       559.3664092775234, -78.08646622372757, 3.5645273583859325, 
       113.85265290044003, -1.5250736222878059, 1}}, 
     {{0.25, 1.1415184019938966}, {-1026.2776113200066, 4447.347561966663, 
       -924.5243522329051, -211.9616565882347, 80.37153402258738, 
       5889.189836023122, -431.2406954729943, -511.3370065557899, 
       108.53581096459096, -4.498977957492751, -3048.256068508418, 
       482.7275049705779, 0., -3.522872716027327, 589.7267089785133, 
       -85.01431802781487, 4.046861435981978, 116.5577905575936, 
       -1.612818448040795, 1}}, {{0.30000000000000004, 1.3190181871003834}, 
      {0., 2007.3063925675751, -578.44332699985, -87.1852316919408, 
       44.30586360658854, 3181.1383355319167, -396.39394661038364, 
       -201.6320198296744, 56.787459194962686, -3.5175086585859408, 
       -1379.1297001958085, 238.02917481653128, -6.185121488178892, 
       -1.2063634118161481, 223.94592778132966, -34.189725915186855, 
       1.7857111038408353, 53.21525444826172, -0.9200364060372017, 1}}, 
     {{0.3500000000000001, 1.4935261222452543}, {1814.6390006170536, 
       8592.266555030155, -3085.251638644991, -212.47205524163957, 
       191.952315290777, 16278.719630440151, -2465.7022401565114, 
       -691.7166981080494, 243.65124685562228, -18.937887110212568, 
       -5708.819390522644, 1022.4904403714953, -41.05833802432443, 
       -3.203081959591016, 857.7489974102178, -128.4932961174135, 
       6.305002941881863, 164.31549989454047, -2.0167922742442017, 1}}, 
     {{0.40000000000000013, 1.6690842357104092}, {1079.8751597363075, 
       3651.615748937986, -1292.1481738426498, -106.00400622135453, 
       87.05062772764457, 6817.097326166902, -1000.5460706555557, 
       -297.5713971350099, 102.98688721075841, -7.8257521189179915, 
       -2332.151156423557, 413.53359461799073, -16.16904074159362, 
       -1.457031200174262, 349.1873892147533, -51.710653054713795, 
       2.6821035007271665, 74.97486581640844, -1.1754569074729297, 1}}, 
     {{0.44999999999999996, 1.8430721815120354}, {2453.0260003548306, 
       4335.356788266777, -1900.1771175470074, -52.322092340422834, 
       108.6188256043137, 9590.48328588028, -1655.497658564244, 
       -274.1577131020984, 128.61989174869473, -11.402090146718482, 
       -2803.790486477043, 526.9781712178717, -28.715195872455052, 
       -1.0375698860884215, 358.11447077583256, -55.82845629443111, 
       3.0268374837789964, 86.0406412523373, -1.3901924387268936, 1}}, 
     {{0.5, 2.0455772879491656}, {0., 8741.67625743681, -2212.8609702007197, 
       -161.6038498668992, 179.84844273134266, 15044.176723320405, 
       -1004.8726148429472, -781.7409995330944, 184.87140357994068, 
       -16.014216654852753, -5313.427454897692, 776.3322674102442, 
       -6.160725607108099, -2.8568537307050903, 1177.4671855614758, 
       -133.29937054849546, 4.7545914165316, 139.86876306262127, 0., 1}}, 
     {{0.55, 2.1980303389236155}, {3683.3599478729807, 3432.791964256515, 
       -1979.6685001093806, 67.4193304771653, 93.62986557973628, 
       9776.313295490158, -1898.4638935213038, -117.40276994732893, 
       107.67023173703362, -11.634363301315908, -2315.767496278175, 
       462.5359403480417, -33.22508800943341, 0., 242.72146379882915, 
       -39.204415173886474, 2.2491918940233244, 70.3646478158043, 
       -1.2119294536661729, 1}}, {{0.6000000000000001, 2.3810572002111567}, 
      {1544.0133252891724, 1142.8208986708066, -712.951891025864, 
       33.71705694229664, 32.72068187977127, 3528.0025469324773, 
       -704.9892999127205, -29.955887686119524, 36.67912364322291, 
       -4.018203065375727, -785.3800385234038, 160.22214737437008, 
       -12.051867307678648, 0., 71.00524114995467, -12.390438153521057, 
       0.8101838869727753, 26.580717714049754, -0.6110816896608593, 1}}, 
     {{0.6500000000000001, 2.5606539312662293}, {2582.709869734038, 
       1396.0421782711458, -1070.758290613371, 82.51004567705411, 
       44.09607617636572, 5249.196483233723, -1109.8569031488526, 0., 
       48.65045586041487, -6.114330166975738, -1046.849939285771, 
       222.8910841057089, -19.257231155741426, 0.32646517973577827, 
       84.30071698558753, -14.599098216490058, 0.9724312602287206, 
       36.61673178668197, -0.7984851212722149, 1}}, 
     {{0.7, 2.743965423791135}, {7432.182058098519, 3311.7626959548784, 
       -2757.9485023260786, 274.95347707375794, 103.1758232695368, 
       13914.441517407795, -2897.05589333461, 51.56396251119986, 
       112.16468459366023, -15.279304500484146, -2517.9004487829116, 
       532.3004907472005, -47.08893578089471, 1.142044691922608, 
       217.1878572071603, -34.5656291773171, 2.043942318516038, 
       69.63779058193346, -1.1753461324035075, 1}}}
 
Results[12] = {{{0.010000000000000009, 0.1356003698266921}, 
      {-217.86516289084625, 84.49764551840828, 48.34313557323877, 
       -4.132343719166781, -2.832649854757579, 0.15934227703676004, 
       -166.0567771109616, 113.84368129771026, -33.28812523220647, 
       -3.8350326297168196, 1.4432867919569057, -0.036480509627051745, 
       -48.91003494643755, -2.2269164568715247, 7.925761899483829, 
       -0.6981735715918318, -0.013690298356867275, 71.6745530978968, 
       -12.696832297157803, 0.07009074610998668, 0.033088156918683914, 
       20.335787013054617, 1.4881993808771428, -0.044709294900724755, 
       -10.109759382892687, 0.0011141340186921079, 1}}, 
     {{0.020000000000000018, 0.19652507578528994}, {-241.90762057904163, 
       206.12030936288397, 47.6375215165179, -20.305946112885575, 
       -22.329138859996558, 5.652149128397134, -140.0840199353522, 
       144.0968770653181, -65.48079621793279, -5.538694156494971, 
       6.576320155411141, -0.6327551084687082, -108.37803673800417, 
       2.3139294879695385, 14.174762802140714, -2.664186253169412, 
       0.056176677169091575, 104.4864100818804, -20.26608766832616, 
       0.9399465279930654, 0.06587708580682107, 25.13382388904134, 
       1.4615164580847677, -0.12489134365034606, -12.119561708477532, 
       0.13409525574832085, 1}}, {{0.030000000000000027, 
       0.24961907356293261}, {-181.21022224183565, 101.36476114403547, 
       47.796667042632684, -2.525482231013231, -17.501282341342957, 
       3.8221805423056217, -112.03663906143119, 108.1385232282847, 
       -34.60815221610639, -8.064870731127124, 4.115535197802141, 
       -0.33099226243890906, -31.28567162386744, -11.0303092402051, 
       10.264326869429231, -1.2217803670135743, 0., 66.85253382402081, 
       -11.158204496024126, 0., 0.05068428828519349, 8.336671041908437, 
       1.6983111267003963, -0.05981994773578602, -8.437193130911252, 
       -0.003281822090225389, 1}}, {{0.040000000000000036, 
       0.30064019741898773}, {-143.9982149503333, 91.15602048529287, 
       36.79151264208401, -3.9050250551434993, -15.743623262265135, 
       3.6742100525698005, -81.6321231837281, 88.31208379565398, 
       -30.667892539330666, -6.5913973759490645, 3.748213759621846, 
       -0.3284804963469386, -26.96646338492494, -9.103112921983291, 
       8.914484554873274, -1.1212321969064079, 0.006559224695635618, 
       56.698179479950234, -9.662490554820284, 0., 0.043795297499327146, 
       6.106495086358462, 1.570997410579875, -0.05247136209476719, 
       -7.732177279016734, -0.011660058511939766, 1}}, 
     {{0.050000000000000044, 0.34670419586712753}, {-108.69706389630353, 
       69.53419163645931, 27.496824035080987, -4.985052752271926, 
       -8.996857210483155, 2.180174298963823, -55.291974010641, 
       66.17783828196158, -23.16054853807944, -4.255596238510739, 
       2.3156751455607676, -0.1871736807225424, -18.19524550903394, 
       -7.351471787336857, 6.483522564361955, -0.6703469542163246, 
       -0.00527385163457113, 41.57906434187331, -6.993984960996893, 
       -0.14136025226697552, 0.033908936865314064, 3.4418797034850086, 
       1.432789297290602, -0.03352220437058767, -6.591176120959295, 
       -0.04103820958605087, 1}}, {{0.07000000000000006, 0.4296205726003837}, 
      {-117.5547494451276, 141.51064033857625, 0., -23.802056676901458, 
       -18.97531123432588, 7.529021331644915, -29.614287879585024, 
       70.68800958771493, -47.28093155946022, -1.449807932331619, 
       5.972581037748531, -0.9581527669137729, -71.65952935419547, 
       3.073577231343133, 9.84811499881362, -2.3899386494326427, 
       0.17584681498900556, 65.58745869078257, -13.29857960228243, 
       0.8420598447515258, -0.01570727223158022, 10.963110253797792, 
       0.9695199244375725, -0.0341930246829967, -7.554109577000008, 0., 1}}, 
     {{0.10000000000000009, 0.5486095127258048}, {-302.2950687441512, 
       379.75930255828814, 24.12459029730299, -50.23080649319612, 
       -37.983072346696275, 13.146889222504019, -34.26088599483793, 
       173.1274336600904, -107.59509097548693, -3.8614819040086985, 
       11.533023280776455, -1.5510898836276894, -194.41132911433436, 
       9.475220217667074, 20.232263026187617, -4.545642019104476, 
       0.2356570999595713, 147.40910485858524, -27.18150477527652, 
       1.6519244811559488, 0.026095789902008833, 23.261831177762755, 
       1.5046200447212559, -0.12216640055731852, -12.259050053004344, 
       0.13877327086583074, 1}}, {{0.19999999999999996, 0.9117503545929057}, 
      {-190.08767788856923, 393.29980936306515, -37.374032672595845, 
       -62.92874497516168, -19.66753434694232, 10.576651772577542, 
       154.2802798952334, 99.7764248092089, -97.73083367885765, 
       5.009418912429905, 8.240119765935669, -1.3278997420543504, 
       -198.29383099892684, 17.309875152488203, 14.339334603710642, 
       -3.545056147959122, 0.22435607256575124, 114.66961336728845, 
       -20.43991006820056, 1.2413886764132116, 0., 11.933715957072938, 
       1.3193703887049901, -0.07200208712707286, -8.907241623140294, 
       0.05097471801532902, 1}}, {{0.30000000000000004, 1.2490465176342505}, 
      {-228.23247789095936, 951.3111594073533, -183.85320619621797, 
       -128.93258699306213, -21.188136708524343, 17.41246170195029, 
       732.6271378873049, 90.79282986278788, -193.6322671291342, 
       21.338300724077705, 12.494453744040012, -2.186840945848055, 
       -499.9793754630356, 61.853359113541366, 20.94920141754172, 
       -5.967444468072783, 0.37348189771674395, 209.5110574272841, 
       -35.69432555574333, 2.3811533004237515, 0., 20.178737624744063, 
       1.5818048703915137, -0.12940102549611177, -11.858714486262986, 
       0.1537488527186505, 1}}, {{0.40000000000000013, 1.577620792699027}, 
      {-67.12898097536227, 744.2649268777207, -183.84339684696135, 
       -89.31972728171068, -3.995066491773613, 9.772262776414946, 
       699.1256239592975, 36.647394548411626, -136.83220590123062, 
       19.104458923803573, 6.7861103197332415, -1.272248060002947, 
       -358.93657325124406, 42.615230359216284, 13.302044289822014, 
       -3.6048252945687436, 0.2116932370078169, 146.87342069677786, 
       -22.809682712492897, 1.2723151469430094, 0.013465835477474581, 
       6.1259096622749025, 1.5373634594210062, -0.08568992289415969, 
       -8.212914123220903, 0.059718523209173445, 1}}, 
     {{0.5, 1.9073037118317413}, {103.85651051212659, 1144.5393356505517, 
       -368.8215993264041, -120.61357374306705, 8.497658075903692, 
       11.460082092480636, 1298.1834088526823, -22.307811271201984, 
       -192.4245357432949, 35.42315016113202, 7.184661151092837, 
       -1.6212237035801733, -554.3674582938935, 72.90074672876989, 
       15.151978540521016, -4.687859728312513, 0.2946343182379153, 
       200.48966356835243, -30.153539336118545, 1.8336919345861074, 
       0.0072467245781654725, 7.721187859740725, 1.6826840466392181, 
       -0.1102203588480709, -9.243643454468046, 0.10499186342702164, 1}}, 
     {{0.6000000000000001, 2.237547744927112}, {625.5600701079743, 
       1224.5307380402612, -590.8687708674033, -72.77109343349852, 
       19.765876797891487, 8.70384671872779, 2036.1717649079326, 
       -246.70237670088756, -161.391733349304, 45.64803741677206, 
       3.4052068845488743, -1.3444029316651935, -632.8622686413751, 
       102.15262476697448, 6.96867626834842, -3.774801896179238, 
       0.2877079629961797, 174.86941241707052, -26.12170044126532, 
       1.7740434417247868, -0.0206071112413152, 4.697200596069021, 
       1.2818780124730513, -0.07445872740442197, -7.336260988218605, 
       0.061895902576989084, 1}}, {{0.7, 2.573913160458485}, 
      {918.4404824818305, 1115.4877054562564, -648.2584589641707, 
       -36.19643751888441, 21.221483876849437, 7.271950769458192, 
       2267.3136075743896, -329.5804088157944, -127.22129530051534, 
       44.298788868074105, 1.6624149064058231, -1.122697918088295, 
       -598.1839926863178, 100.08989596737379, 3.0987189453102784, 
       -2.966250796888542, 0.25297251613674, 151.19717128268397, 
       -20.999500462405255, 1.4693939428887064, -0.028432571870626967, 0., 
       1.0652272628489403, -0.04819085944330732, -5.415239455480537, 
       0.018342170816529137, 1}}}
 
Results[14] = {{{0.010000000000000009, 0.10055354806915151}, 
      {-299.85478902018787, 123.45662498023151, 74.89700058361208, 
       34.947418989806614, -85.03399741176273, 36.351938452260235, 
       -5.9529674409220705, -259.91230985325564, 201.45358927399144, 
       -53.098236930940665, -25.140159448267163, 19.046199395204262, 
       -5.039847484114913, 0.7900788323929391, 0., -37.51393153026471, 
       25.385892781513398, -6.686707272704235, 1.1657849333713028, 
       -0.21121016592871353, 131.9044491623294, -22.577111825298413, 
       2.6012189635868053, -0.37429616383193565, 0.09844299368945406, 
       5.091032291406936, -0.26596700876094964, 0.15347070033002694, 
       -0.07447510065015356, 0., 0., 0.08871325896446766, -1.842184223261124, 
       -0.1827056362642625, 1}}, {{0.020000000000000018, 
       0.16357167570746506}, {-282.09412851838783, 186.53531436327316, 
       87.18260913423678, 0.9449314943441194, -63.03229075592657, 
       21.121427605086254, -2.465021751888047, -217.89484803513855, 
       217.8763884936989, -72.73811829284638, -20.85194375035562, 
       15.415911996659526, -2.243251184571638, 0.2707004837848789, 0., 
       -41.379311396395934, 27.030530580416716, -5.161701369924866, 
       0.13889302206830112, -0.0719908979903817, 139.73329137584, 
       -23.051357900165534, 0.8834903091310149, 0.25915596402568186, 
       0.0449393070492287, -6.057884671856198, 3.1386166182531117, 
       -0.41017196762684416, -0.05196383541463095, -9.00433975170689, 
       0.5220365971560489, 0.09036878021624566, -0.7218959273159518, 
       -0.22866163444827906, 1}}, {{0.030000000000000027, 
       0.2125862718475794}, {-287.98696213883426, 167.5478711810282, 
       80.12595150765415, 3.7266249077837346, -64.1342296431568, 
       27.362793266553968, -4.274066802010845, -222.33017445893944, 
       210.70673827856035, -69.32371098020094, -18.902580291215692, 
       16.346275662683368, -3.609625419392681, 0.5322295613905328, 0., 
       -37.763991670084415, 26.21738758463161, -5.989966374692791, 
       0.6292794888054286, -0.13779347623216515, 136.8830504737669, 
       -24.27509362066859, 1.6836835339861904, 0., 0.06938847206778768, 0., 
       2.3419594807103574, -0.2196801524268913, -0.06411241884578955, 
       -9.782752683391205, 0.32095249104711726, 0.09777785830708127, 0., 
       -0.2343165484157586, 1}}, {{0.040000000000000036, 0.2505793670891939}, 
      {-685.6517361711658, 492.33562650363814, 265.74075404116587, 
       -10.104256216431246, -159.99543681764575, 39.723549575701696, 
       -1.2047544483821704, -501.320194127878, 559.1905759717691, 
       -177.18977091403116, -66.70333718339236, 36.09537218484115, 
       -2.5904925856075534, 0., 37.98580924787636, -130.95559176345742, 
       69.89305707819082, -8.887416526609488, -0.5644129290043732, 
       -0.01614156067867511, 315.3669908008418, -44.411912388570215, 
       -1.796826629817438, 0.827424440436324, 0.04617873218794828, 
       -35.92330876833948, 10.685443455522904, -0.6748573898122394, 
       -0.07751886203571857, -19.783029479887023, 0., 0.13621286751979408, 
       2.619272923617815, -0.2903411680753752, 1}}, 
     {{0.050000000000000044, 0.2895586791998602}, {-507.9229983638447, 
       308.25536133912016, 286.5287350363117, -16.162016143319107, 
       -92.6119246686209, -5.640812134793359, 7.047785764585728, 
       -403.21230180897743, 461.89209261366204, -111.56570604989818, 
       -64.85968253017641, 17.27837515420062, 4.64263937283192, 
       -0.935200163520595, 164.77028120630897, -146.56233538433807, 
       52.61003505263631, 0., -2.436609029732266, 0.1695479715415011, 
       201.99897082487274, -16.532506437254753, -6.845519657158093, 
       1.4512391716808564, -0.008663398804034356, -64.62093383171904, 
       12.847487269367301, -0.8699441093100225, -0.05411350137590939, 
       -16.274424502651417, 0., 0.12024533265845191, 2.340230329091781, 
       -0.27258678010038206, 1}}, {{0.07000000000000006, 
       0.39271958715527866}, {-328.20894310844835, 0., 122.28680771000646, 
       26.45845661316686, -29.740735834019898, 9.912318952867338, 
       -2.250339148612056, -236.56038934092112, 208.4603377870784, 
       -20.684616658886707, -24.600517374633714, 5.919000930136412, 
       -0.9357466008301186, 0.3545620560408589, 138.88400557298317, 
       -74.94506836269423, 20.43455980016884, -0.5182797485509097, 0., 
       -0.1250371865995308, 86.82379765568648, -6.563956494792293, 
       -2.478017480656696, 0.11188857223542682, 0.08067230111921006, 
       -38.70185527428409, 6.124794134801079, -0.011302734615238936, 
       -0.0823529983836482, -9.293645287802764, -0.5226176956978054, 
       0.12246155362039009, 2.9560634920125963, -0.26431922010979075, 1}}, 
     {{0.10000000000000009, 0.5025792598849929}, {-887.9759030869761, 
       943.716397602702, 123.7593474442727, -98.91294989350584, 
       -167.986777702967, 85.07879606062124, -10.815859228814695, 
       -313.2411085330585, 618.8015356943373, -315.606338481448, 
       -27.611089901031356, 51.168457752013715, -11.737615004810563, 
       1.071327974781006, -280.5736859405334, -64.91911392092153, 
       84.5649826377764, -20.37810108757888, 2.0574975069497228, 
       -0.18942521094344292, 474.4440400775426, -84.00083889061769, 
       5.095047612961207, 0., 0.06976779626556458, -20.101569711629637, 
       9.555237424968713, -0.5166393340747368, -0.06856456733781821, 
       -24.584547435988544, 0., 0.11997161130323283, 3.4780956233543683, 
       -0.2734552611726599, 1}}, {{0.15000000000000013, 0.6807214983014698}, 
      {-1045.1686223039628, 1550.7146347068267, 57.32546377572135, 
       -213.89084082477925, -179.24929135590745, 94.32721598966086, 
       -10.152960269939586, -62.610739577910145, 730.3186318995545, 
       -470.27926179321804, -8.681366421676643, 61.285306851705066, 
       -12.88783501033005, 0.8651224646064263, -593.5635933963488, 
       -25.605862538039705, 103.14962284098041, -25.94848490575433, 
       2.0226111820100963, -0.10314796373359691, 631.9299247858136, 
       -113.01147451501048, 7.093286397401936, 0.34049541227287083, 
       0.023858477618743844, -18.697779260084303, 11.656225333478705, 
       -1.0104652408535382, -0.03988737118063049, -29.18920459828132, 
       0.585379005158444, 0.10106352422902706, 2.2888893043923018, 
       -0.25889916411951347, 1}}, {{0.19999999999999996, 0.8395896788617543}, 
      {-1286.5502417552539, 1705.665138266731, 444.1208459513015, 
       -264.80560834287724, -226.3840828788711, 32.41798252868768, 
       10.915447351970593, -271.08118427197326, 1106.3169149307469, 
       -495.2740073401905, -96.34689765408886, 58.949861330132165, 
       2.893196834313668, -1.8494330506239254, -178.70678524392474, 
       -241.4596133489452, 137.83257949994356, -11.689140383989209, 
       -3.670365492728077, 0.45807390388393127, 615.7303769586478, 
       -72.10650637509083, -9.611026799476729, 2.8288638655087723, 
       -0.11845005747601334, -143.6051605127021, 27.356974636287024, 
       -1.9280088551034904, -0.015248003320278699, -29.514545073067993, 
       -0.07564319111186062, 0.12271424718291452, 5.049909889726819, 
       -0.2892260346478464, 1}}, {{0.25, 1.0016005943853172}, 
      {-1413.3684811481844, 2201.453281593884, 357.3407364621008, 
       -373.93482820082585, -213.04275013678125, 44.302928674672344, 
       8.939161306360537, 0., 1195.3732164382407, -619.9532831502795, 
       -72.71971974714079, 65.71923956772198, 0.4301855551041863, 
       -1.7207797746828224, -385.31532610660145, -220.90144295722382, 
       152.37994941353355, -16.574648090038863, -3.1893084134111573, 
       0.47143773486915835, 732.4760375051914, -92.62820789621381, 
       -8.10053819992159, 2.8832751206379044, -0.1394803457674011, 
       -152.97559324633914, 29.683403573496125, -2.1389194312718613, 0., 
       -33.48925021195945, 0., 0.11477970880633964, 5.583359441511848, 
       -0.28504318788673993, 1}}, {{0.30000000000000004, 1.1626189029625316}, 
      {-1398.8601898471495, 2924.769831067687, 157.72395397454363, 
       -504.1364750098176, -217.74663501533925, 68.69524173496889, 
       5.441663469830006, 627.0081883456027, 1192.3248715530185, 
       -773.7246552311735, -41.0236974110541, 77.05929227982642, 
       -3.6658907836443095, -1.3873881320952768, -750.9822712262686, 
       -164.2241386739339, 166.0951234332582, -23.37977033826003, 
       -2.2715067278708827, 0.4277347161156975, 851.2021709456241, 
       -116.87929816854079, -5.115596901003649, 2.7278900610582375, 
       -0.1351580347003261, -156.8796515099824, 30.14803491943278, 
       -2.207495970151481, 0., -31.586234603442698, 0., 0.1177095054392632, 
       5.295022129924597, -0.28623558024650325, 1}}, 
     {{0.3500000000000001, 1.3173376624950779}, {-1840.2619551253463, 
       3990.955537552077, 163.55293416929985, -675.3847043205478, 
       -263.8809988731443, 88.98072258328573, 6.195972039183281, 
       947.8147504941918, 1581.5238548331813, -1013.7573932667879, 
       -47.80003846525954, 96.09944225601407, -4.652119794528985, 
       -1.69957135648726, -974.0728728295463, -221.57851244194597, 
       209.38253565367128, -28.432097942756176, -2.864083377895911, 
       0.5322695398723167, 1060.3341122970696, -138.8877993047441, 
       -7.088409875130431, 3.356274536578711, -0.172026903051431, 
       -188.9845406889752, 36.22511534554556, -2.635204635343692, 
       0.009198733067418951, -37.68159883409909, 0., 0.12380412908812462, 
       6.143540395391643, -0.2970555614290862, 1}}, 
     {{0.40000000000000013, 1.4725386101098707}, {-1282.1882764933885, 
       3310.758488662512, 0.771792425540091, -558.5960162385772, 
       -178.64093244461833, 45.9447675959958, 10.570338967714799, 
       1173.9403408451115, 1175.7186166559563, -812.0919263863855, 
       -29.721442925246787, 68.37593231857224, 0., -1.8749286390013762, 
       -778.8046749141423, -184.880864245675, 163.6936993415328, 
       -19.23324703334874, -3.1718360232952434, 0.5033573140938059, 
       819.8003872534301, -101.33593459301416, -8.37015225703862, 
       2.9875606858757755, -0.14890280810386955, -188.73230308524364, 
       32.2924336254633, -2.1805467043843945, 0., -29.886469569698825, 
       -0.35734303777537796, 0.12227096540846172, 7.031288920534046, 
       -0.2936814032469837, 1}}, {{0.44999999999999996, 1.6301529634246714}, 
      {-1317.2575941788007, 4101.553553645176, -170.1169331341877, 
       -692.7798300610037, -167.11711531763362, 68.1636641967781, 
       6.385156851319107, 1732.4739803997202, 1259.0660872216795, 
       -972.4043314378677, 0., 77.6889717349506, -3.851558837399484, 
       -1.4952083683140667, -1111.695069457341, -142.17708210513067, 
       177.86080166426063, -25.23315149801056, -2.3073630458799914, 
       0.4561554897864653, 961.8494948024006, -125.61170938318438, 
       -5.427144273278628, 2.8292467474502634, -0.14757899961199827, 
       -171.6188586930487, 31.656533829403575, -2.282451171992018, 
       0.007048814156225191, -33.24085786632749, 0., 0.11285273738184592, 
       5.834463897520161, -0.2829129621210822, 1}}, 
     {{0.5, 1.7857711494306332}, {-1484.9301972331625, 5236.357680108104, 
       -349.17902601537656, -866.6833833408259, -198.92532493052343, 
       83.63398854231346, 8.56561459471184, 2541.444199235445, 
       1507.9805222425582, -1193.5726116710462, 0., 93.21402542383431, 
       -4.002493026675674, -1.9075402571238562, -1352.7220161746159, 
       -197.8793894694697, 214.8606484031095, -28.310807722113182, 
       -3.050597356544245, 0.5563443065723422, 1128.8424591599874, 
       -136.38629869303477, -8.74276019820448, 3.397095939848895, 
       -0.16935378708262114, -231.46220898301758, 38.365388162022164, 
       -2.493384500143062, 0., -32.65420624691216, -0.5591555356025303, 
       0.13632298964586687, 7.986914974844643, -0.30891199140217585, 1}}, 
     {{0.55, 1.9418821309811742}, {-675.5696882218651, 4549.400802225402, 
       -718.4517538032954, -684.8550465076412, -56.93023105924789, 
       51.75242586508591, 4.349538184355533, 2973.050954416148, 
       898.4218400312841, -987.5901355107954, 67.74843914804906, 
       60.13392664483232, -4.710482532669078, -1.0313249440741665, 
       -1444.0691195966335, -33.09466567735711, 152.69070485144567, 
       -24.825192166238192, -1.3173896887709842, 0.3415227729595457, 
       951.481444409512, -127.12225345181311, -2.7465170441055915, 
       2.2784040485181203, -0.11713928706869163, -157.10583450179098, 
       28.50689077089237, -2.0175146439998803, 0.0022701375104442084, 
       -30.803250082496543, 0., 0.10703646502179455, 5.55592084605673, 
       -0.27366843361836923, 1}}, {{0.6000000000000001, 2.100161191306582}, 
      {-612.4023841901248, 7228.767053849002, -1328.6093424779488, 
       -1127.3619850818777, -88.3237787407543, 103.37505684791431, 
       2.617619727324261, 4912.357669835553, 1272.8674058950803, 
       -1574.8742072890795, 133.0913660856662, 99.95288562836839, 
       -11.315011558482151, -1.2753182220702117, -2350.548498553075, 0., 
       232.06634649158917, -43.26413049456878, -0.927205232872441, 
       0.512806354792729, 1444.5235545000482, -201.62606590005504, 
       -0.23011330538045346, 3.0986385566960633, -0.20710421091572995, 
       -211.80617665035274, 38.92404096028185, -2.963486759968192, 
       0.044724136111159364, -40.01960205433525, 0.2187436051282546, 
       0.09801802186457947, 6.736269269756624, -0.2752795227776168, 1}}, 
     {{0.6500000000000001, 2.257836667214133}, {57.22042621976344, 
       9125.216533539291, -2277.7911223577526, -1267.1145412390033, 0., 
       111.29501567121751, -0.36114926587371665, 7411.411951335397, 
       1048.6987367501713, -1895.2622062548087, 243.66487839330273, 
       99.75797138906256, -15.513074620456555, -0.835739963427926, 
       -3387.6278346301283, 187.58628945583837, 243.5235255324315, 
       -53.156771526477584, 0.500766177451283, 0.4471687901722175, 
       1802.818019314915, -261.99838413488226, 5.89151433741506, 
       2.852945458352108, -0.2094735907196818, -202.82972810844993, 
       41.056130100665285, -3.273607544339946, 0.05795789197520917, 
       -50.26444700641136, 0.631057460369658, 0.08989343871965079, 
       6.998927200383551, -0.2763490257004312, 1}}}
 
Results[16] = {{{0.010000000000000009, 0.08954547857539719}, 
      {-793.8121402558792, 0., -327.3513564299191, 258.3105079540742, 
       -443.76958317810033, 359.7553187315464, -69.8257442416581, 
       -5.543926213587071, -805.1272181594104, 358.54347721670143, 
       -201.93677637948352, 0., 127.07720624508488, -54.52386720160803, 
       3.728496325712591, 1.7536168653617403, -81.69421592939523, 0., 
       113.92057008801527, -63.36369556144333, 10.67158486300295, 
       0.6866661848848302, -0.6129854535433268, 541.630074670503, 
       -170.65678139061384, 26.572846640494685, -0.2347976291726598, 
       -0.8137992760498008, 0.28299254678874997, 102.49213822844646, 
       16.113761451128077, -2.9926508283232733, 0.613419951363684, 
       -0.17641434295196937, -123.51667356235528, 0., -0.47404147499450533, 
       0.15171059949026447, 51.38867625590365, 1.1602340514814764, 
       -0.18173177997897388, -16.099103619711133, 0.24907964908621177, 1}}, 
     {{0.020000000000000018, 0.1485393557304865}, {-716.8609972787751, 
       590.1652379217082, -250.68441385744583, 100.07820760657027, 
       -462.1137652595098, 391.0957948446228, -97.26721968655477, 
       4.068687360514492, -571.6601941689257, 473.5875301289116, 
       -343.5373076853898, 0., 134.39856877717756, -59.03785137738783, 
       7.309454725070561, 0.4166573139734156, -283.8913635297536, 0., 
       131.79035448061245, -64.49251255921943, 11.758104902409416, 
       -0.1297113537549097, -0.2527172783773409, 607.6305563336465, 
       -175.74794119811276, 24.74053959338899, -0.6662886633216194, 
       -0.5263944734115042, 0.12470872025753825, 72.33548387862909, 
       17.945493669591187, -2.6227037409962564, 0.4632748822162477, 
       -0.0723729432004445, -108.10031162613473, 0., -0.3458637804084793, 
       0.054109003078252664, 42.07243568857057, 0.7938407356796797, 
       -0.05520251597763513, -11.769747129390334, 0.043065194278842055, 1}}, 
     {{0.030000000000000027, 0.1955733373661815}, {-962.8319562753426, 
       870.7861404559728, 0., 53.85026484852062, -526.4412704003605, 
       387.723892717226, -94.90344336829801, 5.996126495577124, 
       -726.3422808904116, 762.945656961468, -415.7541844228646, 
       -56.874948120244625, 145.10715004440092, -54.539026765387035, 
       7.24396466481517, 0., -183.89371526012795, -113.54116018331008, 
       166.71052154946324, -59.74898900920762, 9.61966352923675, 
       -0.34349159843523763, -0.11136149869998914, 671.4771654356614, 
       -166.66553855789863, 15.436926919062243, 0., -0.2882274884851979, 
       0.058170904174055335, 19.031829770920197, 27.312277001926162, 
       -2.011573946990162, 0.2208992558336647, -0.03106531839907355, 
       -107.29816068708188, -2.665006378446485, -0.08980181228951109, 
       0.021051496568377508, 49.034254030724, 0.5506337876464146, 
       -0.02130621468113098, -11.63040109149907, 0., 1}}, 
     {{0.040000000000000036, 0.2365617442336655}, {-1164.417394753088, 
       934.2918031978395, 460.21077043967017, -77.76516726789667, 
       -410.8253368650763, 181.1542794156552, -15.2426459953113, 
       -1.7879875336475932, -945.0328799184327, 1127.8948187816957, 
       -429.67778707689786, -142.10986470779721, 113.56008447728809, 
       -13.909694252584641, -2.2050621799676975, 0.4702087465662882, 
       273.8360585548874, -357.32088427329353, 198.7990827353504, 
       -29.060094553659564, -3.8192834657007797, 1.276246378650011, 
       -0.10620475006912711, 601.3875938639686, -98.64721624146492, 
       -15.744260316849608, 5.514836483905467, -0.4662501088629079, 
       0.021702611561520223, -145.4420638280243, 55.881553129072984, 
       -3.5672953872174267, -0.018350432001339144, -0.0009855957746913147, 
       -116.01136364379819, -5.872738609135015, 0.3865996898770001, 0., 
       65.93289449611572, -0.05089207561086704, -0.01510800450809583, 
       -13.22293466840352, 0.033292249095209614, 1}}, 
     {{0.050000000000000044, 0.2786140078827262}, {-4153.349390095018, 
       3424.930875313302, 1920.6349132432176, -344.02559814659077, 
       -1350.9667231537776, 463.22808098908126, 0., -8.810133455305536, 
       -3253.4999539178016, 4113.568298289613, -1471.5550164882422, 
       -551.9973555415984, 359.6033742239181, -16.955902820843868, 
       -13.001752057279525, 1.5925345712872774, 1138.6944412746354, 
       -1371.8236305352011, 680.4732394591522, -75.30860683612912, 
       -22.015189400958906, 5.0933571283495, -0.2882183766975157, 
       2016.5698596450436, -269.3283462099821, -68.72376157768947, 
       22.107035769650356, -1.5851906055045082, 0.027070368363774338, 
       -656.3506949328568, 186.92552595834385, -14.308995797831324, 
       -0.25941979572314894, 0.028587284252968963, -297.6637417662369, 
       -12.684593309480585, 1.8042181364607097, -0.02542255691700448, 
       159.5279312637456, -2.4590638929795783, -0.03763903160387794, 
       -22.478980230746366, 0.23380128752333043, 1}}, 
     {{0.07000000000000006, 0.3626502891815391}, {-11169.002404981795, 
       14150.592048604805, 0., -1701.6285336325784, -4826.1693188429135, 
       3539.2880836214003, -697.6500121181358, 23.898547371281925, 
       -6749.926329990068, 10049.97773611613, -6284.722539997201, 
       -374.4153882972954, 1570.8306109369007, -458.13180359604394, 
       22.387967535102426, 4.816129490311253, -2756.705458257756, 
       -1653.646460523718, 2115.8701359321685, -643.4910964000667, 
       41.8339844490322, 12.507339754299013, -1.999589239908757, 
       8449.420807811153, -1857.3135060214458, 95.40651503935608, 
       44.0828083816864, -9.361569952062593, 0.7152342200212322, 
       -809.2116665715852, 407.3470524256294, -62.662990925993604, 
       4.757243231293674, -0.2453573586739127, -993.0602458536395, 
       32.10365461699305, 0., 0.06876621082519258, 250.2818358584385, 
       -5.370139494091781, -0.07123407861345937, -26.995796376567256, 
       0.42348342429101565, 1}}, {{0.10000000000000009, 0.4705268346017957}, 
      {-1976.9032523883448, 1853.6645725577403, 1136.111200183953, 
       -225.1874658287147, -586.1798006993183, 187.59681822487553, 
       -26.41956855843192, 5.267519505436311, -1280.5824723246535, 
       1970.2834289320372, -648.3734703648308, -285.54402857226455, 
       141.22813452282873, -6.945011341335491, 0., -0.4635210414609398, 
       511.1573496153342, -668.0017509773083, 287.87578621136015, 
       -18.94153105385081, -7.351717850841251, 0.34762771501897605, 
       0.11332439725380955, 798.2691544337661, -71.76119391326483, 
       -36.75664232347186, 6.377408711792897, 0.1251465149783219, 
       -0.052253239536260127, -312.43386810992826, 75.3014731291168, 
       -1.8131480184547273, -0.4794608728314522, 0.02928311097438223, 
       -96.6887347508375, -11.672588889888633, 0.7294990455524417, 
       -0.011239396483892586, 75.6580059108455, 0., -0.016614320035652826, 
       -14.56565115946617, 0.04157845927134634, 1}}, 
     {{0.19999999999999996, 0.80977243013116}, {-2467.3554366590115, 
       2560.381846520844, 1562.721327479022, -476.09505044025485, 
       -580.8525409658342, 122.27475204707615, 0., 3.6258142263164017, 
       -1187.694566202949, 2448.798635386948, -772.9406919796381, 
       -363.7685670670962, 143.24971063595234, 8.067501527300653, 
       -2.528250460370343, -0.4855749757750992, 678.3518374159603, 
       -885.6571821830491, 322.7770174323253, -2.776926773913124, 
       -12.484517298109832, 0.4614883257544086, 0.16075388056466328, 
       750.9924000640037, 0., -54.857276400046906, 7.383774751130003, 
       0.37159056220637116, -0.07595322162286657, -436.1042784648298, 
       76.94034818897678, 0.015323400847687905, -0.7578807588844787, 
       0.037800738019975084, -35.764927083200234, -15.4286250172557, 
       0.9052788753836938, -0.008822580261398101, 69.82505044035774, 
       0.16655982820680976, -0.029619011230542603, -14.710169418590242, 
       0.06161739557136305, 1}}, {{0.30000000000000004, 1.126853619067708}, 
      {-4393.682001677438, 6748.167118011502, 1894.3042861339516, 
       -1459.9030398535567, -1049.680221371011, 547.1938512026118, 
       -122.87463044048465, 19.69013245063484, -987.4095162358586, 
       4422.713460841149, -2015.3845553780566, -415.35180581902017, 
       339.4283737433422, -49.15432156704955, 6.752322124218049, 
       -1.4705561517486696, 0., -1260.6424845114243, 618.5435213327086, 
       -71.07867207189524, -6.152813140533151, 0., 0.25888804132543314, 
       1805.6168334826357, -149.68213473089338, -53.72073982984238, 
       10.088889960269993, 0.12242757464139413, -0.09865845980840278, 
       -635.1043685933664, 108.17769953282193, -3.2703762033442647, 
       -0.6081105453081536, 0.054885914398759554, -45.68257383010698, 
       -14.095584543502374, 0.9032232159094701, -0.029113932283291274, 
       66.7037294334744, 0., 0., -13.146262893248048, 0.010761869275593586, 
       1}}, {{0.40000000000000013, 1.4359968386261004}, 
      {-4782.529019900562, 8058.025903778303, 2019.5448270461454, 
       -1726.8794381559424, -906.9054381613138, 300.77395144651194, 0., 
       2.029138140839665, 142.83850293064228, 4772.779998278529, 
       -2125.2548663898774, -483.01088044306584, 297.51626507121557, 0., 
       -6.5689044139138035, -0.20857923261907146, 0., -1464.0864479634038, 
       619.754833614341, -30.80893681722836, -19.95244619548797, 
       1.823840436805414, 0.13689453011975716, 1677.2934224607263, 
       -37.99829971877189, -83.00678045705646, 13.30962891589114, 
       0.08829983113621512, -0.0890550003351347, -795.3762438436, 
       114.53869048781982, -1.7487141007483262, -0.899927765262249, 
       0.05155341660669607, 12.953619266928271, -19.02339280594053, 
       1.2040555583063002, -0.01596896885425849, 70.16882142522537, 0., 
       -0.033748171753027315, -14.997300490898844, 0.08503506439658601, 1}}, 
     {{0.5, 1.7449020537454087}, {-3254.9003912607445, 8606.144123968941, 0., 
       -1798.9488378879703, -559.8056774688906, 434.50953689754624, 
       -63.305955978397805, 4.469379545618884, 2137.399319790786, 
       3448.7610749555906, -2312.4359850684764, -76.76240682987488, 
       282.9787599508503, -44.54982888045825, 0., 0., -1461.5688953166216, 
       -756.8004571911725, 527.999365387934, -81.99630905912142, 
       -4.583002994722036, 1.4857873910937283, -0.007156831795611541, 
       1882.5757325781221, -192.94620637114505, -32.65050103760429, 
       9.494597972988446, -0.48401083765090847, -0.023282831796667857, 
       -568.3064822276635, 86.45447497512455, -4.475833817782743, 
       -0.22298732350212536, 0.02594665055736174, 0., -9.375012636473949, 
       0.6292447799075541, -0.016519031562141812, 41.86724083697112, 0., 
       -0.004653970324712105, -10.42890824461271, 0.012502951628442983, 1}}, 
     {{0.6000000000000001, 2.053802813584886}, {-6088.157477663004, 
       17785.639048703357, 0., -3792.8324084696587, -967.7612718469661, 
       816.705546379946, -114.78714924887458, 7.1190349839662135, 
       4888.49301181529, 7218.791085270353, -4627.418436079434, 
       -203.38098996263614, 552.5955133297616, -76.55775176921297, 
       -2.790589827505376, 0.25755812462535643, -2298.374218422872, 
       -1804.1679171359115, 1063.4227008081284, -141.95998042821654, 
       -15.022017203644536, 3.6051963953147115, -0.04565895380831773, 
       3391.211116216689, -258.4162633102673, -86.33653056938556, 
       20.945323392482553, -1.012771146537873, -0.048011630553650646, 
       -1209.3114586147972, 169.18494865003646, -8.45733440607851, 
       -0.5674093548053051, 0.055597212457120126, 45.2487412452048, 
       -18.500009083292284, 1.4419449088969838, -0.032600589485223375, 
       68.35201195505879, -0.6266022026152286, -0.02181306985347375, 
       -14.52036941018823, 0.10952165225600408, 1}}, 
     {{0.7, 2.3655187004135443}, {-3571.67253064255, 24489.64372274906, 
       -4088.8748575267637, -4523.014462401129, -600.0472533035231, 
       1143.3086745969074, -244.99727625545503, 17.955074300876603, 
       11872.87146611994, 6708.378037998767, -6215.296326458335, 
       401.308820817831, 629.9608832472168, -148.24186706027197, 
       7.330297602287396, 0.06613785336884832, -5627.30282664606, 
       -1182.6210912789502, 1209.3599336460009, -238.71408797971404, 0., 
       3.4981843149474905, -0.13765538185434648, 4697.475809446416, 
       -546.9944154409168, -50.12496175532977, 22.00614599187394, 
       -1.7118827372283811, -0.01219990312857323, -1270.8123986697558, 
       190.4385047060113, -14.062662651200041, -0.096322802314076, 
       0.054653161498198134, 13.276164481757782, -12.664535552892312, 
       1.3525961712937646, -0.051421684504576286, 60.10241928524322, 
       -1.1830398344666337, 0.01354961106725265, -11.528368561950806, 
       0.06017899644561011, 1}}}
 
Results[18] = {{{0.020000000000000018, 0.14251516401488162}, 
      {-85.61477023590021, 0., 0., 6.437742877476471, -37.037806966003004, 
       0., 18.409297992849112, -9.54511651908243, 0.9405444080965136, 
       -84.1133521546274, 56.37012979106373, -21.026127480357538, 
       -8.517822524704608, 14.434757585984004, 3.439093545153017, 
       -3.250470689625904, 1.2401905831877833, -0.060471247450871964, 
       28.443614514873726, -30.102614606355825, 16.897803579973207, 
       -4.588086698639459, -3.372390419098329, 0.7283735102665714, 
       -0.28504195037365865, 0., 29.445063521027254, 0., -0.9900724616855839, 
       2.9816092477219374, 0., 0.11489700391871437, 0.005242629860029407, 
       -24.825239855159417, 0., -3.0381838031082924, -0.42627026049913325, 
       -0.09104388973773399, -0.005963636179599083, 26.271495364849265, 
       5.561731485246308, 1.1088946040489158, 0.13433153732597986, 
       0.007782838876744844, -31.329540682501694, -3.5251591302048437, 
       -0.3143821065771043, -0.013856041936491668, 21.11771723524914, 
       1.1327376347741196, 0.03566763441527993, -7.390207341640317, 
       -0.14096967532966415, 1}}, {{0.030000000000000027, 
       0.19157702585131134}, {-137.19982020624767, 0., 0., 0., 
       -48.85059636467379, 0., 25.294478328322835, -11.331635571065952, 
       0.7031752993682543, -130.63981616568603, 92.2015784783137, 
       -37.558687788841716, -16.520478782765004, 20.283719993158172, 
       4.707227814723598, -4.354451381970369, 1.3850736298175619, 0., 
       51.84416157153232, -51.221161727636414, 28.923199129400757, 
       -4.743719424498351, -4.400636277180745, 0.9396048875311451, 
       -0.295412400669565, -0.02022734427813147, 43.889495037798646, 
       -1.9207115730344888, -4.227146249699579, 3.4646467250537802, 0., 
       0.11315720727307446, 0.014444060655882416, -30.671030028208374, 
       5.4882673467244345, -2.720013823888828, -0.48538079787594823, 
       -0.0914559614669093, -0.011648956977663895, 14.18740718872528, 
       3.225813905810132, 1.1370427778669943, 0.13950462734348165, 
       0.012569818881832586, -18.26554209517408, -3.1441909528886183, 
       -0.32363670125912136, -0.01936278613212944, 16.60868557171087, 
       1.1080042350141122, 0.04416972466489821, -6.675102864234973, 
       -0.15669398889514993, 1}}, {{0.040000000000000036, 0.228624770751253}, 
      {-150.10238769358276, 0., 0., 0., -54.324038167107815, 0., 
       14.121820777284377, -2.175112088230592, -1.2064125441061408, 
       -142.49363505287377, 85.49962735741698, -27.050134016058497, 
       -27.633117491587072, 16.161307809962544, 5.9739136665972365, 
       -2.1023819865583233, 0.10555948569731101, 0.2347086033149285, 
       27.412449932772905, -43.22634278628324, 22.132206212497216, 
       1.0836469301289617, -3.9600665990388837, 0.08879354960235614, 0., 
       -0.07244594384427713, 42.0496043571048, 5.961539669167615, 
       -6.391066076043113, 1.9581612048075605, 0.3841157959535188, 
       0.02089133309493085, 0.03289540379972018, -13.431554250327043, 
       2.3771282069028303, -0.4152272785888489, -0.5841535865642108, 
       -0.05542877522559636, -0.021608698636977855, 17.042121014238557, 0., 
       0.8419238053732321, 0.11660941303192593, 0.02058528734802283, 
       -12.477807527295118, -1.7384942466906559, -0.27327570882793123, 
       -0.02855332878407031, 10.031101359318818, 0.8606872006178521, 
       0.058084698694413635, -4.937441513275682, -0.1802491678441274, 1}}, 
     {{0.050000000000000044, 0.25958841790162673}, {-3134.479290480347, 
       3038.9898765337734, 1825.2105090192033, -574.4578584353889, 
       -1319.1720916666084, 492.0719990226202, 38.87936813512204, 
       -31.341655009302542, 2.7435091850827806, -2517.7348705211507, 
       3556.8426386303254, -1336.9051569008245, -592.3875878663431, 
       389.93978365170966, 0., -24.441328857069152, 3.2158394074314525, 0., 
       1281.3017372044453, -1459.0318171923961, 679.7517882162875, 
       -50.25379081079978, -38.883218868563745, 6.906982812219143, 0., 
       -0.058055008260888205, 1380.5991395456247, -62.79789851987835, 
       -113.92044090673471, 28.874767059958515, -0.1795095683420678, 
       -0.312239971446175, 0.02659070779864654, -777.9874993796415, 
       166.1798358519715, -7.922731350259947, -2.9031365800681335, 
       0.21427900849458426, -0.009626391059779287, 0., -27.11233593515881, 
       4.6870722791183095, 0., 0.002583521047841726, 63.45402713037987, 
       -4.601012385842739, -0.4237720109616945, -0.003353958530707393, 
       4.806296308139334, 1.4992777100943373, 0.02295390215125654, 
       -7.041081582130175, -0.13070359229861575, 1}}, 
     {{0.07000000000000006, 0.33965730249677284}, {-2876.117168510911, 
       3036.7988902902475, 1771.1028660958955, -810.3571943724621, 
       -1022.5247128564383, 182.92955768203197, 258.6605626406421, 
       -99.47807371709403, 10.391155112111102, -2226.359893028512, 
       3487.2872325370777, -1401.5683662993176, -546.7685631325932, 
       355.904193761037, 52.5591251029095, -53.80333203931662, 
       9.314927389262568, -0.5291317993640842, 1418.409963604976, 
       -1525.8103332230185, 697.2357300694265, -34.72516175997307, 
       -58.16522044794259, 13.253831223018498, -0.7020895594992655, 0., 
       1270.9052632876444, -27.414738155292593, -137.21919466104626, 
       39.33952056991215, -1.7244058965731732, -0.32585651208631494, 
       0.015289505079911071, -934.6804824711193, 196.31266120126938, 
       -14.426210804983745, -2.9830365886271717, 0.34475366529018375, 
       -0.0022109280435551955, 0., -24.606202988811358, 6.022528313100594, 
       -0.14924126344972902, -0.00783282722782726, 64.73421224325408, 
       -8.443153087486234, -0.30907468298006585, 0.014573005117246891, 
       19.131392497126694, 1.7110952818761618, -0.011797189607514162, 
       -10.34943448929904, -0.060937769178990374, 1}}, 
     {{0.10000000000000009, 0.44475977379395054}, {-2961.9438259466615, 
       1608.8122994459607, 3158.8039944727147, -416.49030197353846, 
       -1013.2788834167006, 0., 111.74033477939345, 0., -3.2063694473233633, 
       -2465.378647175071, 3402.8403125579266, -513.9859989937155, 
       -890.7622394773706, 210.50224649998455, 86.15770609687142, 
       -17.069275433253082, -3.3513298203961104, 0.5992313181531512, 
       2546.4842558148403, -1848.6183411989923, 489.16694771357174, 
       84.26165324651485, -50.60040952716269, -0.6134598492777862, 
       1.6883932453463573, -0.13256662151173668, 174.01332688752302, 
       332.48915972660734, -169.5927087256226, 18.262646393479358, 
       4.584084425234958, -0.7846847458030997, 0.028138095069870327, 
       -870.4387551163773, 118.47580605479119, 11.689372402496362, 
       -5.686609832291668, 0.2970662839000185, 0., 182.6442214487671, 
       -48.580791734587564, 5.728323641479833, 0.08967029637373553, 
       -0.0081670048087276, 65.68200927236332, -3.225197475917094, 
       -0.6297966082107607, 0.007007043558808402, 0., 1.801089604196015, 
       0.012949152620736926, -7.48283241142584, -0.1201501801075861, 1}}, 
     {{0.19999999999999996, 0.7756915156662494}, {-13749.88311584025, 
       12098.144363681638, 12105.24025636595, -3001.8081216603505, 
       -4773.846742285997, 1151.252410165813, 0., 69.76346279518407, 
       -14.905735032351895, -9027.296910618961, 15390.53424277582, 
       -3847.808745555485, -3304.984840370064, 1158.4932386893176, 
       153.48312698537643, -36.488712381480944, -14.143169867396795, 
       1.9924436214114851, 8069.216752252266, -7229.598153958301, 
       2260.6765273664705, 162.5023932462855, -160.04011396789844, 0., 
       5.68199797566937, -0.3921579569665477, 2261.5725174978893, 
       946.8769107834836, -600.2975879210217, 68.21558144910625, 
       12.68957155278949, -2.6608456313483977, 0.06985924456793131, 
       -3407.2371399430017, 471.9327698868071, 38.356018406858986, 
       -16.741770108307186, 1.1382069178165795, 0.015539323001529711, 
       626.840867070751, -178.91764949649342, 15.377375496381475, 0., 
       -0.043526817919781205, 266.5444664493488, 1.5847331259000947, 
       -1.3220056348559075, 0.050334703420895924, -59.9138491921558, 
       2.8469158779072887, -0.027021706141715264, -4.442410376338993, 
       -0.0957048992187723, 1}}, {{0.30000000000000004, 1.0851098282466671}, 
      {-64206.75140136373, 61710.04443591054, 57797.52078423262, 
       -16328.034241710377, -19266.32728392257, 2013.2788255432956, 
       1545.6458614356688, 0., -43.26255433005383, -35225.024298840406, 
       70626.6158448448, -16618.578242858588, -15320.182354733157, 
       4441.579115462631, 1163.0499069553816, -270.97683944950603, 
       -50.09493123446003, 8.210547363962549, 36438.88562008337, 
       -32816.50806700493, 9156.475980519444, 1184.512365666089, 
       -763.5545740469438, 0., 24.957830160713534, -1.7231499714281167, 
       6476.370309200373, 5445.195260259449, -2667.992409061908, 
       251.4723915049328, 59.893298236109615, -11.543681840012749, 
       0.3081982182383767, -14196.809942860464, 1571.2780368880537, 
       219.91832801717447, -70.14778916629697, 4.66299953444012, 
       0.05939856070973962, 3467.043301446543, -723.0317602213099, 
       54.68029200445715, 0., -0.16959947958663427, 686.6735705137854, 
       22.83041435882645, -4.405657918925272, 0.19182742719556498, 
       -199.16048538300325, 6.575572380594333, -0.12807344411560023, 0., 
       -0.05328657665388347, 1}}, {{0.40000000000000013, 1.3885797966963083}, 
      {-44588.8175279015, 64475.76081186532, 26405.96848409653, 
       -17665.810784656813, -12235.793179964356, 5227.119652061955, 0., 
       -148.86820972343406, 17.11356916173161, -14906.917796794496, 
       49824.213926460776, -20289.89756794101, -6911.595671226582, 
       4258.214829792949, 0., -188.4585611562164, 14.216075041867986, 0., 
       12162.901976795642, -19297.996027459132, 7671.836440395057, 
       -247.19798511851099, -396.23326761075384, 50.20615130670713, 
       3.2600549614234375, -0.300376924313137, 12337.724131167306, 
       1198.154604598817, -1428.0729981678342, 238.67871255401226, 
       6.456007184567424, -3.750235872900803, 0.0806495639482254, 
       -9465.982580197297, 1345.5959982816366, 21.79031190581273, 
       -28.02121847654028, 2.1993607073547126, 0.031417312225027104, 
       1525.2344588456579, -360.3483911589074, 30.343023940585113, 
       -0.3060027947973052, -0.08374602420732462, 446.77618483641936, 
       5.875959808162719, -2.113982714337788, 0.10477711600913235, 
       -116.62812689930506, 4.039746062729786, -0.07846368079311425, 
       -1.6691544015072657, -0.05639329958459343, 1}}, 
     {{0.5, 1.6927893245395427}, {-67197.26272386558, 142085.92964436073, 
       18867.998460045324, -39443.1194906982, -14447.13623944621, 
       10714.974116408734, 0., -845.2507178608711, 136.4071456537032, 0., 
       80207.299105748, -46013.23852706121, -5403.409201132865, 
       7965.958818347765, -753.6536999663159, -419.0218968323337, 
       109.09210307506731, -9.189615668405708, 0., -26773.12190479444, 
       14138.071141815915, -1645.0852405745038, -529.4425259174617, 
       155.00348371075376, -13.44106418053149, 0.6749835972352742, 
       29064.928870986892, -860.6222621123248, -1906.8062829373644, 
       474.41010597879125, -30.571451006821167, -1.261481273602668, 0., 
       -15393.880831363736, 2476.7996845010402, -101.01713239958714, 
       -24.265341929395717, 2.654590093508648, 0.01919347287510568, 
       1883.7184831235377, -456.2353478641198, 42.488267576141034, 
       -1.0669848029495903, -0.08420089771708174, 627.6302049932272, 0., 
       -2.0480013437880262, 0.1302933036855466, -151.22245502610295, 
       4.691001597940139, -0.12243149255102587, 0., 0., 1}}, 
     {{0.6000000000000001, 1.9945859895702096}, {-24032.44192988713, 
       54953.43248030005, 4499.810489873263, -16063.370017434881, 
       -5162.549018861207, 4049.4191462007966, 0., -208.5926050957466, 
       21.508447549392404, 2782.27842829407, 29500.560816133588, 
       -17543.328715844582, -1959.999701615159, 2977.0678722641705, 
       -226.2768604138702, -149.1995051036057, 22.753220128370163, 0., 0., 
       -9990.571731122325, 5140.16543735951, -527.5797872083896, 
       -210.3913393206998, 49.0725703094178, -0.36097213286602686, 
       -0.41751365366983817, 10002.908902617512, -44.98808287626287, 
       -725.0032333037557, 163.96077770132717, -5.768176993364322, 
       -1.9891979288779151, 0.1915554706349671, -5374.436800036887, 
       807.2212009673428, -20.320963157481273, -11.609553034237763, 
       1.5716623144670523, -0.07253147765928558, 777.2845124311407, 
       -165.21029816044867, 15.943256487760024, -0.685040839490828, 
       0.01888794670236157, 182.47249272655512, 0., -0.49427189896018636, 0., 
       -48.338968844725684, 1.397147304212167, 0.023361468370574404, 0., 
       -0.1525050590670641, 1}}, {{0.7, 2.297452927796206}, 
      {-86069.37066255945, 283165.68297240854, 0., -74568.16993958305, 
       -14400.957739792315, 16524.85917302843, -1835.6680590576045, 
       -336.90138818269475, 61.176781876295685, 55059.92547712075, 
       127760.95115678453, -84462.2388430665, -4275.46462620528, 
       12037.005340292395, -1476.631889514405, -341.4356733948128, 
       63.27823199397744, -1.704101307438895, -13902.99618661946, 
       -41834.64183731213, 22602.530359952867, -2724.812483216462, 
       -678.2551424947649, 163.4937706587524, -2.4474767130670596, 
       -0.7640642087118971, 46279.58021057789, -739.076247804005, 
       -2923.8428354156954, 660.6135974055603, -23.10263414397986, 
       -6.2903161794663145, 0.3945498665569304, -24148.95257711437, 
       3503.7303390202364, -103.2198466741164, -45.68787373058375, 
       5.4480035014716846, -0.09806666466872087, 3558.041106601917, 
       -685.6503622148165, 66.8939750924079, -2.3161001316681546, 
       -0.0691310636448621, 743.646535794222, -4.894831025435248, 
       -2.403931457287782, 0.16458498589160217, -185.94373040853847, 
       6.231334080361746, -0.17885358763331416, 0., 0.07026788347994364, 1}}}

